Intramolecular and water mediated tautomerism of solvated glycine

The understanding of prototropic tautomerism in water and the characterization of solvent effects on protomeric equilibrium pose significant challenges. Using molecular dynamics simulations based on state-of-the-art deep learning potential and enhanced sampling methods, we provide a comprehensive description of all configurational transformations in glycine solvated in water and determine accurate free energy profiles of these processes. We observe that the tautomerism between the neutral and zwitterionic forms of solvated glycine can occur by both intramolecular proton transfer in glycine and intermolecular proton transfer in the contact ion pair (anionic glycine and hydronium ion) or the separated ion pair (cationic glycine and hydroxide ion).

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

